Anonymity at Risk? Assessing Re-Identification Capabilities of Large Language Models

Anonymity of both natural and legal persons in court rulings is a critical aspect of privacy protection in the European Union and Switzerland. With the advent of LLMs, concerns about large-scale re-identification of anonymized persons are growing. In accordance with the Federal Supreme Court of Switzerland, we explore the potential of LLMs to re-identify individuals in court rulings by constructing a proof-of-concept using actual legal data from the Swiss federal supreme court. Following the initial experiment, we constructed an anonymized Wikipedia dataset as a more rigorous testing ground to further investigate the findings. With the introduction and application of the new task of re-identifying people in texts, we also introduce new metrics to measure performance. We systematically analyze the factors that influence successful re-identifications, identifying model size, input length, and instruction tuning among the most critical determinants. Despite high re-identification rates on Wikipedia, even the best LLMs struggled with court decisions. The complexity is attributed to the lack of test datasets, the necessity for substantial training resources, and data sparsity in the information used for re-identification. In conclusion, this study demonstrates that re-identification using LLMs may not be feasible for now, but as the proof-of-concept on Wikipedia showed, it might become possible in the future. We hope that our system can help enhance the confidence in the security of anonymized decisions, thus leading to the courts being more confident to publish decisions.

==> AAAI_Reviews.txt <==
Reviewer #3

##### Strengths #####

-The identification abilities of large language models is an important problem with highly consequential real-world impacts.

-Given the emergent behaviors of such models on a wide array of tasks, one would naturally wonder whether identifying anonymized individuals is among one of these behaviors.

-The authors conduct experiments on a wide range of models and test the effect of several parameters (e.g., input length and instruction fine tuning) on the effectiveness re-identification.

##### Weaknesses #####

- The paper is missing a great deal of important descriptions regarding the experimental design. Two examples: 1) we are not shown the prompts used to elicit re-identification from the models, 2) the models legal_xlm_roberta and gal_swiss_reoberta are mentioned in section 6 without being described or referenced. This issue extends beyond these examples.

-Similar to the above point, the key focus of the paper is identification of names, yet there is effectively no discussion of the way in which names are tokenized and interpreted by each model.


-My understanding is that the court dataset was sourced entirely from swiss court records, and likewise the associated articles are swiss as well. If the names in these articles and records are uncommon (with respect to the models training data), this may also explain why the re-identification abilities are so poor on this particular dataset. It would be helpful for the authors to provide more clarity on this in the main body.

-It would have been helpful to see at least one example of the input and output to the model, especially on the court dataset.

-Based on section 5.2 it sounds like the models are simply being asked to provide a summary of the given input. If this is the only method of prompting the model, then the negative results on the court dataset may be a result of the simplistic nature of the prompt.

-In addition to the metrics provided in the paper it would also be helpful to see the logits of each model associated with the correct name. Namely, at each step of generation, how likely was the model to provide the correct name.

Reviewer #4

Novelty, Technical Soundness, and Quality of Presentation:
In terms of quality of presentation, the paper was generally well-written. However, there were quite a few errors, such as missing articles, backwards quotes, or mis-spellings, that should be addressed before publication. To the best of my knowledge, this work is novel in studying the problem of de-anonymization by LLMs specifically in the context of court rulings.

Q2 and Q3 (Problem Significance):
Risks related to privacy in modern computing technology are always of strong societal concerns. In particular, given current concerns about incarceration and bias in court proceedings, having publicly available court datasets would be valuable. This work seems like a good starting point in the exploration of whether such publicly available datasets would be safe with existing LLMs.

Q4 (Justification of the Approach): I appreciated that the authors performed tests on both an existing court decisions dataset and a hand-curated dataset. In general, I thought that the approach and evaluation were thoughtful and comprehensive. My main concern has to do with the strength of conclusions drawn from the study without specific hypothesis testing or uncertainty quantification (see question 2).

Q5 (Quality of Evaluation):
I appreciated the figures, but I did feel that some were difficult to interpret (For example, see question 1 below). It would be helpful to have more informative captions.

Q6 (Reproducibility and Facilitation of Follow-Up Work):
I think that the curated dataset itself is a strong contribution of this work. I would like to verify that the authors will have some code/resources publicly available at the time of publication.

8. {Questions for the Authors}
1. What is the "good" prediction category in Figure 2?

2. Given the nature of the concerns of privacy violations or de-anonymization in court proceedings, could the authors speak to whether they feel their findings are conclusive evidence that current LLMs provide minimal risk? Or rather, do their findings allow them to present a hypothesis that should be followed by further research? I am having trouble thinking about ways to do hypothesis testing or other rigorous certainty/uncertainty estimation in this framework, so this commentary would be helpful.

3. I thought that it was helpful that the authors identified three factors that they think affects the performance of LLMs in re-identification. Given these factors and the statement that "As technology progresses, the implications for privacy become more pronounced," can the authors speak a bit more as to the impact of their work, either on academic knowledge or policy choices? For example, if new versions of current technologies prove much more powerful for de-anonymization, say, within months after this work is published, what would be the most important take-away?


Reviewer #6

Weaknesses:

Limited Generalizability: The study primarily focuses on Swiss court rulings, which may limit the generalizability of its findings to other legal systems with different languages, documentation standards, and privacy concerns.

Resource Constraints: The paper mentions resource constraints, particularly in evaluating larger models. This limitation could affect the comprehensiveness of the study, as not all models are assessed on all datasets.

Ambiguity in Metrics: While the paper introduces new metrics to measure re-identification performance, it acknowledges that there may be inherent ambiguities in these metrics, particularly when dealing with common names or lesser-known individuals. A more thorough discussion of these ambiguities could add clarity.

Limited Evaluation of Retrieval-Augmented Generation: While the paper discusses the use of retrieval-augmented generation (RAG) to re-identify entities, the evaluation on a small subset of examples may not provide a complete picture of RAG's effectiveness. A more extensive analysis of RAG's capabilities and limitations could be beneficial.

Scalability: The paper mentions the resource-intensive nature of re-identification methods that rely on pre-training on relevant data and retrieval. A discussion of the scalability challenges and potential solutions for large-scale applications could enhance the practicality of the proposed approaches.

Reviewer #7

Weaknesses:

1. Although this work studies re-identification of anonymized entities, it seems that the success was limited. Hence, it is not ituitive to judge how much social impact this work can really bring for this task, even if the task is meaning.

2. This work mainly perform tests on fairly small sample of court rulings, which might make the results less convincing.

3. More discussions over the privacy implications should be discussed, especially for this task which faces the problem directly.

8. {Questions for the Authors} 
1. Can any conclusion be arrived from Figure 1 over the model size? It seems that the influence of model size is on different levels with different models.




==> NAACL_Rebuttal.txt <==
U5rM

We thank you for your time, expertise and valuable feedback!

We appreciate that you recognize the problem's importance in addressing real-world privacy issues and that you acknowledge the valuable collaboration with FSCS experts in creating a realistic court dataset and evaluating on different LLMs. It is great to read that you value the paper's extensive testing of a variety of models, with your particular interest in the effective deanonymization using a retrieval augmented pipeline with GPT-4.

In the following, we are responding to your concerns and suggestions and hope to provide some clarifications.

**Better Domain Knowledge Augmented Baseline Needed:** The random and majority name guessing baselines are not meant to be hard, but more a reference point. Many models don't even manage to surpass these easy baselines. Additionally, the majority name guessing baseline is based on a statistical analysis; we took the 5 most common names in English Wikipedia (see Section 6.4).

**Clarification on Deanonymization Methods:** We used RAG to include the content from the news articles as described in Section 6.2 Retrieval Augmented Generation. We put the news articles in the context of the LLM together with the anonymized decisions, aligning with current industry standards. In this task, we only wanted to see whether this was possible at all, so we tried the most capable model, GPT-4. On the court decisions dataset we evaluated multilingual and Switzerland specific models. Finally, on the Wikipedia dataset we evaluated English and multilingual models to tune the parameters for re-identification.

**Concerns on Data Truncation in Experiments:** You are right. In retrospect, after the ablation on the input length, a longer cutoff would have made sense. Initial experiments showed that 1K tokens should be enough for our seed model. Unfortunately, we ran the other ablations before the input length ablation, and rerunning them would habe been prohibitively expensive on our infrastructure. 

**Dataset Sizes and Details Explained:** Two of the three datasets are anonymized court rulings and one Wikipedia articles. For the court rulings, the dataset consists of 6.7K rulings, while the created Wikipedia dataset consists of a total of 72K articles, of which we used 10K to benchmark models. The third dataset refered to as b)  contains court rulings and its related news articles and consists of only seven manually re-identified court rulings and approx. 100 news articles each. Adding 1K unrelated articles was intended to simulate a retrieval corpus. The full database is 8M articles, and embedding them would have cost approx. 1600$ with OpenAI Ada. For our proof of concept we found 1000 articles to be sufficient to save costs.

**Clarification on Name Matching in Metrics:** Our metrics, as detailed in PNMS (Section 4 Metrics), are designed to recognize both exact and partial name matches. The partial name matching score (PNMS) considers a prediction correct if any part of the name aligns. For instance, if the target is "Dr. John Doe," a prediction of "J. Doe" would be deemed correct due to the matching surname. We prompted models to predict full names, which ideally should include titles. Typically, predictions involve a combination of all first names and the last name, i.e., the most common form of the name. Our methodology does not account for variations in name spellings or multilingual representations. However, in our experience, these variations are very rare, so we found it safe to de-prioritize them in our metrics.

**Handling of Sensitive Data with FSCS:** We only got aggregate statistics from the FCSC, no individual feedback. To be specific, we gave them a CSV with our potential re-identifciations, and they gave us back aggregate statistics. Therefore we don't know any details about which re-identifications have been successful. This is also in no way visible in the public dataset (detailed in Section 3.2). We will document this more clearly.

**Response to Deanonymization Risk Concerns:** Our statement about the current ineffectiveness of LLMs in deanonymization primarily addresses the challenges in large-scale efforts without precise ground truth labels. As our experience with 7 cases suggests, label creation is highly time-consuming, taking approx. 10 hours for this small dataset. This implies that for potential malicious actors, manual re-identification might be more practical than using LLMs. This view aligns with our conclusion that acknowledges the limited risk at present, but potential future threats with more sophisticated model customizations.

We want to thank you again for your time and are looking forward to any further discussion.





bpda

We thank you for your time, expertise and valuable feedback!


We appreciate that you value our novel task of re-identification court ruling data, inspiring future research in this application scenario. We are also happy to read that you appreciate our comprehensive assessment of LLMs of different sizes and from different aspects as a benchmark for future work.

In the following, we are responding to your concerns and suggestions and hope to provide some clarifications.

**Scope and Contribution:** In response to your concern about the scope, it's noteworthy that all other reviewers found the scope clear and reviewer BAJT even found our problem definition "very very timely, relevant, and important." While we acknowledge your perspective, the positive reception from the other reviewers suggests a broader consensus on the paper's relevance and clarity of scope.

**Clarification on Research Goals:** Your concern appears to stem from a misunderstanding. Our study aimed to assess the feasibility of breaching privacy with LLMs, not to demonstrate the severity of privacy risks. The significance of these risks is already established and supported by scholarly legal works cited in our paper.

**Misunderstanding About Dataset Being Public:** The claim of our court ruling dataset being private is wrong. All other datasets and code are published online, with the code already shared on OpenReview. Only the legal-news linkage dataset is private to protect anonymity of individuals, as explained in Section 3.2.

**Addressing Evaluation Settings Consistency:** The concern regarding inconsistent evaluation settings is an unfortunate misunderstanding. For comparability, we maintained consistent methodologies for both court rulings and Wikipedia re-identification, differing only in the dataset specified by the `--dataset` option in our software. RAG was used for court rulings but not for Wikipedia, as self-identification in Wikipedia wouldn't be meaningful. 

**Explaining Metrics in Novel Setting:** Your critique of our metrics seems to overlook the complexity of metric development in novel research areas. We do not assert that our metrics are the best possible for this task. Metric creation, especially in text generation, is challenging, as evidenced by numerous papers dedicated solely to this. Our approach was a preliminary effort to initiate evaluation in this new domain as a small part of our comprehensive study on re-identification in court decisions together with the dataset creation. The chosen metrics, while not perfect, were sufficient for our study and showed good correlation with manual re-identification efforts. This is a starting point, with room for future refinement.

**Overview and concrete Examples:** We give an example of a case in Appendix F2. Additionally we illustrate the re-identification process in Figure 1. We thank you for this suggestion, and are happy to add a concrete synthetic example.

**Why choose the three models in the decoding strategy experiment?**: We chose well performing models at three different sizes from 3B to 11B parameters.

**Suggestion for more accurate title**: To prevent misunderstandings concerning the scope of our study, we are happy to change the title to *Anonymity at Risk? Assessing Re-Identification Capabilities of Large Language Models in Court Decisions*.

We want to thank you again for your time and are looking forward to any further discussion.


BAJT

We thank you for your time, expertise and valuable feedback!


We are really glad to read that you are convinced of this problem's timeliness, relevance and importance. We are so happy that you find our approach with LLMs interesting and that you like our methodology of using news data linkage and verifying ground truth. Finally, it is great to read that you enjoyed Section 6.2 about our RAG approach finding it a good ablation and test of LLM inference capabilities. 

In the following, we are responding to your concerns and suggestions and hope to provide some clarifications.

**Response to Dataset Concerns:** We are happy to read that you appreciate our rigorous setup. To clarify, our study involved three datsets: 1) A large synthetic Wikipedia dataset truncated to 10K examples, 2) a Court Rulings dataset comprising 6.7K examples verified by the FSCS, and 3) a carefully curated RAG dataset of 7 examples. We used the synthetic Wikipedia dataset to identify important factors for re-identification in highly controlled setting. The court rulings dataset allows for realistic open ended re-identifacation experiments at scale. Finally, the RAG dataset allows for detailed analysis of individual cases including ground truth.

**Clarification on Model Details in Experiments:** In Section 6.3 Evaluated models and 7.1 Performance on Court Rulings we refer to Appendix Table 3, containing detailed information about all evaluated models. It is in the appendix because we prioritized other information over this table.

**Influence of model weights vs retrieved data:** Experiments to test the influence of model weights vs. retrieved data were out of scope for this work, but we are definitely also interested in any results regarding the two components of RAG: the retrieval and the model weights. To our knowledge, this is an open research question.

Thanks for making us aware of the paper by Staab, Robin, et al. "Beyond memorization: Violating privacy via inference with large language models." arXiv preprint arXiv:2310.07298 (2023)! We will incorporate it.

We want to thank you again for your time and are looking forward to any further discussion.


kYCz

We thank you for your time, expertise and valuable feedback!


We are delighted to read that you deem our approach innovative and our application area of legal documents crucial in data privacy. We are very happy that you value our utilization of actual legal data, highlighting the relevance and practicality of the study. Further, it is great to read that you like our comprehensive and systematic analysis, our novel metrics, the clear writing, and the details about the experiments and dataset generation. We are reassured that you value our balanced view, recognizing the minimal current risks while acknowledging potential future privacy concerns due to technological advancements. We are excited that you find our focus on privacy protection timely and our insights valuable to the field. 

In the following, we are responding to your concerns and suggestions and hope to provide some clarifications.

**Focus on Specific Data Types:** You are correct. In this work we focus on the novel problem of court decision re-identification in this work. Other data types were out of scope. ""We are happy to change the title to Anonymity at Risk?
Assessing Re-Identification Capabilities of Large Language Models in Court Decisions"" for more clarity."

**Generalizability to other LLMs:** We evaluated a total of 60 models (27 models over up to 7 sizes each, e.g. mT0 580M, 1.2B and 13B) to provide a broad coverage of current LLMs and strongly believe this is sufficient to support our claims.

**Clarification on Generalization in Answers to RQs:** Thanks for the suggestion! We will explicitly state in Section 8.1, RQ1, that this finding applies to Swiss court rulings.

**Reason for 4K Input Length Threshold:** For most tokenizers 4K characters fall within the 512 token limit used in many pretrained models for comparability. We used characters and not tokens to ensure that the same information is passed regardless of the tokenizer.

**Concerns on Data Truncation in Experiments:** You are right. In retrospect, after the ablation on the input length, a longer cutoff would have made sense. Initial experiments showed that 1K tokens should be enough for our seed model. Unfortunately, we ran the other ablations before the input length ablation, and rerunning them would habe been prohibitively expensive on our infrastructure. 

**Figure Sizes:** We assume you are referring to the figures starting on page 21. Thank you for the suggestion, we will condense them to fewer pages for readabiltiy.

**Clarification on Dataset Truncation:** Thanks for the suggestion. We will rephrase the sentece on line 273 to: "We randomly chose 10K from 69K pages from the Wikipedia dataset to mirror the Court Decisions dataset’s size."

**Table Cutoff:** This shows the best models for brevity. The full table is in Appendix Table 4.


Thank you very much for your review! We hope that in our comment we adequately addressed your questions and concerns. We were very happy to read that you may recommend our paper for a best paper award! Comparing your scores with this recommendation we were a bit surprised, especially in light of the many strengths you kindly mentioned. We are really happy that you like our paper and would appreciate you raising your scores to reflect the best paper recommendation.

We want to thank you again for your time and are looking forward to any further discussion.




==> NLLP_Reviews.txt <==
============================================================================ 
NLLP 2023 Reviews for Submission #49
============================================================================ 

Title: Anonymity at Risk? Assessing Re-Identification Capabilities of Large Language Models
Authors: Alex Nyffenegger, Matthias Stürmer and Joel Niklaus


============================================================================
                            REVIEWER #1
============================================================================

Contributions
---------------------------------------------------------------------------
- The authors aim to test re-identification capabilities of LLMs on (anonymized) court decisions and masked wikipedia data
- They contribute a new corpus based on wikipedia, which is a subset of 10k wikipedia articles of individuals which for each article has the name of the individual masked
- The other corpora used are a set of ~7600 court rulings (Rasiah et al. 2023) from the Federal Supreme Court of Switzerland and a subset of this corpus which contains 7 hand picked rulings associated with 1.7k news articles both related and unrelated to those rulings. The rulings in the hand picked dataset have been confirmed to breach anonymity. 
- The authors also contribute a set of metrics to measure the quality of the tested models' ability to identify (e.g. name) the individual in question.
- Re-identification capabilities were evaluated in two systems. The first uses a large number of diverse LLMs in a zero-shot approach, passing anonymized articles and prompting the models to generate the masked entity. This is under the assumption that knowledge is retained in the parameters of the models. The second uses Retrieval Augmented Generation in conjunction with the associated news articles as supplemental information for the LLM. The idea here is that easily retrievable information can lead to a re-identification.
- Although none of the methods applied are novel, the idea of leveraging LLMs to de-anonymize court rulings has not been tried yet. The results suggest that even though zero-shot capabilities regarding court ruling re-identification are currently limited, the potential to use a LLM with Retrieval Augmented Generation demonstrates a valid attack on anonymization.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
- The court ruling corpus uses actual court decisions and the small subset contains verified re-identified entities, which makes it a realistic scenario
- The masked wikipedia dataset presents a nice benchmark for future work in this direction
- The experiments are thorough considering the computational limits, spanning a large number of models and various sizes
- The work is written clearly and concisely
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
- Although the approaches and methods used for the wikipedia dataset and the court rulings dataset are reasonable and sound, they are hardly comparable, since there is no retrieval augmented generation for the wikipedia dataset. One could argue that the two methods are different tasks
- The setting is also fundamentally different for both datasets, as individuals with a wikipedia page are usually persons of public interest and it is very likely that information on them is present in the training data of LLMs
- Additionally, it is impossible to know how much the leakage of masked wikipedia articles in their original form into models like GPT-4 has impacted the performance compared to the court rulings
- The task of re-identification is never clearly defined and demonstrated with an example
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
Section by section:
1. The introduction highlights the recent developments in NLP and LLMs and mentions the privacy risks and implications for the legal domain. The introduction also clearly states the research questions [L 121-138] and contributions [L 139-156] of this work. A clear definition of the task, what a re-identification looks like, and what counts as an re-identification would have been nice.
2. The related work section lays focus on question answering, language models as knowledge bases, retrieval augmented generation and a directly related work that uses linkage attacks for re-identification in court rulings. The section is well written and detailed. However, it is missing one very important related work. [PilÃ¡n et al. 2022]
3. This section explains the different datasets, how they were created and what data they consist of. The hand picked rulings dataset is the most interesting one, yet also the smallest with only 7 cases. 
	1. Q: [L 257-263] states that ~700 articles have been gathered for only 7 cases. How is this large number of media coverage explained? Is this a regular amount of coverage on swiss rulings? Could a similar amount also be gathered for the entire rulings dataset? Or do these cases stand out from the other cases in the rulings dataset?
4. The metrics section establishes 4 metrics to gauge the quality of the model outputs by comparing them to the ground truth name. The metrics account for partial name matches as well as for a distance score. They are not overly complicated, but provide a sufficient baseline to compare the outcomes of different approaches. The examples given for each metric motivate and substantiate the choice. Additionally, the limitations are also mentioned in the Limitations section [L 1138+].
5. The experiments are described as well as the techniques used for each of the datasets. Two baselines are also introduced, random and majority name guessing. All used techniques are explained in detail and are sound. 
	1. Q: [L 373-384] If this is not already provided, please include the exact prompts for each model in your supplemental code.
6. The results section evaluates and analyzes the produced outputs and identifies the best models on each dataset/task as well as potential reasons for why other models failed. There is no comparison to related work as this is apparently the first work in this specific subfield. Nevertheless, the analysis is thorough and investigates many factors that could have influence the performance. The use of prompt engineering makes the assessment of the models' capabilities difficult. 
7. The last section reiterates the research questions and answers them briefly. While RQ1 and RQ2 have been addressed very thouroughly, RQ3 is only briefly explained. It would have been nice to get a more detailed assessment of the potential risks and implications, especially with respect to the motivating example given in the introduction [L 94-101], e.g. how can the proposed approach aid with anonymization techniques.

[PilÃ¡n et al. 2022] PilÃ¡n, IldikÃ³, et al. "The text anonymization benchmark (tab): A dedicated corpus and evaluation framework for text anonymization." _Computational Linguistics_ 48.4 (2022): 1053-1101.

Minor suggestions:

I believe it could be helpful to use the English abbreviations for:
- Line 43: EUGH -> CJEU
- Line 110: DSGVO -> GDPR

- Figure 3, Figure 4 are never referenced. They could either be referenced or moved to the appendix
- Figure 1 is placed on the first page, but only referenced on page 8.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

Contributions
---------------------------------------------------------------------------
This paper investigates an interesting and timely issue - the potential risks of large language models being used to re-identify individuals in anonymized legal documents.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
The paper is well-written and well-motivated. 
The authors curate and release two datasets for evaluating re-identification tasks. 
The paper is well-executed, and provides timely and relevant, even if unsurprising results.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
I would have liked to see the authors examine concerns around the use of LLMs for investigating legal documents and cases more broadly. For example, I think the risk of miss-re-identification (also known as model 'hallucination') can be as (and maybe even more) harmful than re-identification itself.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
Overall, I think this is relevant and timely work and I recommend acceptance. However, I wish the authors would expand their work on and evaluate additional risks that may occur when one uses an LLM to interrogate legal text.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

Contributions
---------------------------------------------------------------------------
Explore the potential of large language models (LLMs) to re-identify individuals in anonymized court rulings and Wikipedia pages. 
Analyze the influence of model size, input length, instruction tuning, and paraphrasing on re-identification.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
1. The issue addressed by the authors is both significant and practical. It is crucial to illuminate the legal implications of deploying Large Language Models (LLMs) in real-world applications, and this research endeavor holds the potential to inform future policy decisions.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
1.The paper's clarity and readability require improvement, making it challenging for readers to follow.
2.The experiments lack clear explanations and comparability between them.
3.The paper lacks a precise definition for the term "entity."
4.The manuscript lacks implementation details for all the experiments conducted.
5.Regarding the analysis of Wikipedia data, it remains unclear whether the setup and findings significantly differ from prior work on memorization, such as the studies by Carlini et al. (2023) and Chang et al. (2023). Given that most models in the paper were pretrained on Wikipedia, the mask operation appears more akin to memorization verification. A noticeable gap still exists between the Wikipedia experiments and the authors' claims about re-identification in legal domain.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
Questions to Authors:

Can you please clarify the specific definition of "entity" in your work? Are you referring to entities such as person names, rulings, or cases?
Could you provide information on the number of entities present in each dataset you used?
For the two baseline models, could you elaborate on the methodology used to calculate their respective numbers?
In line 360, the value a=0.35 is mentioned. Could you explain the rationale behind selecting this value, and is there any comparison with alternative settings available?
In the case of the first dataset, were there any RAG experiments conducted, and if so, was it on the entire dataset or only a subset?
How were the instructions or questions set for the different models in your experiments? Could you provide details on the methodology used?
Is there a specific reference or source for the reported GPT-4 model size of "1800" in Table 1?
---------------------------------------------------------------------------


==> TODOs.txt <==
Open TODOs:


Beide: 
- [x] Reviews anschauen und entscheiden was wir anpassen
- [x] Latex Errors fixen

- [x] Kürzen und einfacher schreiben: Freitag 08:00
- [x] Meeting für Diskussion: Ab 19 Uhr
- [ ] Durch Related Work durchgehen und Limitations of prior work aufzeigen
- [x] Checkliste Draft prüfen
- [ ] captions besser machen

- [x] Meeting für Finalisierung: Samstag 10 Uhr

- [ ] Meeting für Finalisierung: Samstag 11:45 Uhr

Alex:
- [x] Approach overview diagram mit draw.io
- [x] Checkliste 1. Draft
- [x] Submission 1. Draft
- [ ] Anpassungen von Reviews
- [x] plot instruction tuning fixen


Joel:
- [x] Anpassungen von Reviews
- [x] Framing für Track machen: Computational Social Science
- [x] Simap Re-Identifizierung in Related Work
- [ ] Paper noch etwas besser verkaufen
- [ ] re-identification performance in risk umwandeln überall
- [x] Abstract etwas kürzen
- [x] Intro etwas kürzen
- [x] Submission Draft prüfen




==> note_to_AC.txt <==
To the Area Chair,

We would like to address four points of concern raised by reviewers 6 and 7 that we believe are based on misinterpretations or oversight, and which we feel should not adversely impact our final evaluation.

Resources and Submissions (Reviewer 6): Reviewer 6 incorrectly states that we did not submit resources. Contrary to this claim, we have indeed provided all datasets and code with our submission, a point that has been recognized by the other reviewers.

Resource Constraints (Reviewer 6): The reviewer comments on resource constraints in our evaluation of larger models. We must emphasize that our experiments already utilized over 1000 A100 GPU hours. To require more would stretch beyond reasonable resource availability and would undermine the accessibility and inclusivity of research in our field.

Re-identification Impact (Reviewer 7): Reviewer 7 questions the social impact of our work due to the perceived limited success in re-identification. Our study effectively demonstrates the difficulty of re-identification, akin to penetration testing, which is precisely the outcome we aim to achieve for robust anonymization methods. We worry the reviewer has misunderstood the undesirable nature of re-identification, which is central to our study.

Dataset Size (Reviewer 7): The reviewer's comment about our work using a "fairly small sample of court rulings" is factually incorrect. Our approach was tested on a dataset of over 7600 court rulings and augmented with 10K samples from Wikipedia. We are concerned that this point arises from an oversight, and we respectfully request that it be discounted in the final assessment.

We trust that these clarifications will help in providing a fair and balanced review of our work.


==> tweet.txt <==
I am excited to announce our new work, "Anonymity at Risk? Assessing Re-Identification Capabilities of Large Language Models", led by Alex Nyffenegger and in collaboration with @bger_CH!

Preprint: https://arxiv.org/abs/2308.11103
Dataset: https://huggingface.co/datasets/rcds/wikipedia-persons-masked

[Put Intro Image]

1/9

Abundant open publication of court rulings is crucial for holding the judicial system accountable and thus for a functioning democratic state. Additionally, it greatly facilitates legal research by eliminating barriers to accessing case documents. 

2/9

However, courts are reluctant to publish rulings, fearing repercussions due to possible privacy breaches. Solid automated anonymization is key for courts publishing decisions more plentiful, faster, and regularly. 

3/9

Strong re-identification methods can be a valuable tool to stress-test anonymization systems in the absence of formal guarantees of security. We investigate the re-identification risk using state-of-the-art LLMs like #GPT4 and #LLaMA2.

4/9

On arbitrary Supreme court rulings, the re-identification rate of the best models tends to 0. Only on a hand-picked subset where re-identification was relatively easy manually, GPT4 re-identified 5 out of 7 entities when given the newspaper articles containing the solution.

5/9

Lacking ground truth data in court rulings, we conducted more rigorous experiments on a manually constructed dataset of Wikipedia articles. GPT-4 and 3.5 can re-identify masked individuals best. LLaMA2 13B’s Partial Name Match Score (PNMS) is only 0.21, not making the list.

[Put Table 1]

6/9

Well performing models get continually stronger when you give them more input (Figure 3). As expected, instruction tuned models outperform base models (Figure 4).

[Put Figure 3] [Put Figure 4]

7/9

General text generation models outperform simpler encoder based models performing mask filling or question answering, even at similar model sizes.

[Put Figure 6]

8/9

These and more analyses are in our paper, so check it out and let us know what you think! Leave us some comments on AlphaXiv: https://alphaxiv.org/abs/2308.11103

9/9

#law #legal #NLProc #LLMs #privacy #protection #anonymization

